On Fundamental Trade-offs of Device-to-Device Communications in Large Wireless Networks

This paper studies the gains, in terms of served requests, attainable through out-of-band device-to-device (D2D) video exchanges in large cellular networks. A stochastic framework, in which users are clustered to exchange videos, is introduced, considering several aspects of this problem: the video-caching policy, user matching for exchanges, aspects regarding scheduling and transmissions. A family of \emph{admissible protocols} is introduced: in each protocol the users are clustered by means of a hard-core point process and, within the clusters, video exchanges take place. Two metrics, quantifying the "local" and "global" fraction of video requests served through D2D are defined, and relevant trade-off regions involving these metrics, as well as quality-of-service constraints, are identified. A simple communication strategy is proposed and analyzed, to obtain inner bounds to the trade-off regions, and draw conclusions on the performance attainable through D2D. To this end, an analysis of the time-varying interference that the nodes experience, and tight approximations of its Laplace transform are derived.

==> FigLbou-z0slots16.dat <==
   1.0000000e+05   9.9754436e-01
   1.4924955e+05   9.9633869e-01
   2.2275430e+05   9.9454379e-01
   3.3245979e+05   9.9187500e-01
   4.9619476e+05   9.8791416e-01
   7.4056847e+05   9.8205179e-01
   1.1052951e+06   9.7341005e-01
   1.6496481e+06   9.6074684e-01
   2.4620924e+06   9.4235165e-01
   3.6746619e+06   9.1596501e-01
   5.4844166e+06   8.7879198e-01
   8.1854673e+06   8.2773324e-01
   1.2216773e+07   7.5999379e-01
   1.8233480e+07   6.7417038e-01
   2.7213388e+07   5.7165569e-01
   4.0615860e+07   4.5774447e-01
   6.0618990e+07   3.4151975e-01
   9.0473572e+07   2.3395742e-01
   1.3503140e+08   1.4475299e-01
   2.0153377e+08   7.9346602e-02
   3.0078825e+08   3.7648865e-02
   4.4892513e+08   1.5028728e-02
   6.7001875e+08   4.8730758e-03
   1.0000000e+09   1.2294138e-03


==> FigLbou-z0slots8.dat <==
   1.0000000e+05   9.9754430e-01
   1.4924955e+05   9.9633856e-01
   2.2275430e+05   9.9454349e-01
   3.3245979e+05   9.9187434e-01
   4.9619476e+05   9.8791271e-01
   7.4056847e+05   9.8204861e-01
   1.1052951e+06   9.7340310e-01
   1.6496481e+06   9.6073180e-01
   2.4620924e+06   9.4231956e-01
   3.6746619e+06   9.1589787e-01
   5.4844166e+06   8.7865554e-01
   8.1854673e+06   8.2746690e-01
   1.2216773e+07   7.5950189e-01
   1.8233480e+07   6.7332636e-01
   2.7213388e+07   5.7033747e-01
   4.0615860e+07   4.5590904e-01
   6.0618990e+07   3.3928427e-01
   9.0473572e+07   2.3161226e-01
   1.3503140e+08   1.4265914e-01
   2.0153377e+08   7.7772169e-02
   3.0078825e+08   3.6664111e-02
   4.4892513e+08   1.4525433e-02
   6.7001875e+08   4.6682942e-03
   1.0000000e+09   1.1654565e-03


==> FigLbou-z35slots16.dat <==
   1.0000000e+05   9.9457476e-01
   1.4924955e+05   9.9193332e-01
   2.2275430e+05   9.8802742e-01
   3.3245979e+05   9.8227698e-01
   4.9619476e+05   9.7386399e-01
   7.4056847e+05   9.6166494e-01
   1.1052951e+06   9.4419367e-01
   1.6496481e+06   9.1958667e-01
   2.4620924e+06   8.8567919e-01
   3.6746619e+06   8.4022640e-01
   5.4844166e+06   7.8130478e-01
   8.1854673e+06   7.0788108e-01
   1.2216773e+07   6.2046750e-01
   1.8233480e+07   5.2170407e-01
   2.7213388e+07   4.1662866e-01
   4.0615860e+07   3.1234525e-01
   6.0618990e+07   2.1687984e-01
   9.0473572e+07   1.3732796e-01
   1.3503140e+08   7.7894645e-02
   2.0153377e+08   3.8769463e-02
   3.0078825e+08   1.6524515e-02
   4.4892513e+08   5.8576266e-03
   6.7001875e+08   1.6665033e-03
   1.0000000e+09   3.6430405e-04


==> FigLbou-z35slots8.dat <==
   1.0000000e+05   9.9457397e-01
   1.4924955e+05   9.9193159e-01
   2.2275430e+05   9.8802365e-01
   3.3245979e+05   9.8226883e-01
   4.9619476e+05   9.7384662e-01
   7.4056847e+05   9.6162869e-01
   1.1052951e+06   9.4412003e-01
   1.6496481e+06   9.1944255e-01
   2.4620924e+06   8.8541041e-01
   3.6746619e+06   8.3975408e-01
   5.4844166e+06   7.8053102e-01
   8.1854673e+06   7.0670927e-01
   1.2216773e+07   6.1883638e-01
   1.8233480e+07   5.1962494e-01
   2.7213388e+07   4.1420953e-01
   4.0615860e+07   3.0978765e-01
   6.0618990e+07   2.1444123e-01
   9.0473572e+07   1.3525465e-01
   1.3503140e+08   7.6346976e-02
   2.0153377e+08   3.7774743e-02
   3.0078825e+08   1.5986803e-02
   4.4892513e+08   5.6198359e-03
   6.7001875e+08   1.5832717e-03
   1.0000000e+09   3.4215786e-04


==> FigLsim-z0slots16.dat <==
   1.0000000e+05   9.9626824e-01
   1.4924955e+05   9.9468370e-01
   2.2275430e+05   9.9232385e-01
   3.3245979e+05   9.8781289e-01
   4.9619476e+05   9.8220936e-01
   7.4056847e+05   9.7574402e-01
   1.1052951e+06   9.6192071e-01
   1.6496481e+06   9.4263116e-01
   2.4620924e+06   9.2114655e-01
   3.6746619e+06   8.9074719e-01
   5.4844166e+06   8.4451556e-01
   8.1854673e+06   7.8061424e-01
   1.2216773e+07   7.1030728e-01
   1.8233480e+07   6.0404764e-01
   2.7213388e+07   5.1466358e-01
   4.0615860e+07   3.9732709e-01
   6.0618990e+07   2.8540175e-01
   9.0473572e+07   1.8746839e-01
   1.3503140e+08   1.0980631e-01
   2.0153377e+08   5.1170056e-02
   3.0078825e+08   2.0809552e-02
   4.4892513e+08   7.5799353e-03
   6.7001875e+08   2.1212173e-03
   1.0000000e+09   3.8693365e-04


==> FigLsim-z0slots8.dat <==
   1.0000000e+05   9.9647203e-01
   1.4924955e+05   9.9467475e-01
   2.2275430e+05   9.9242123e-01
   3.3245979e+05   9.8820351e-01
   4.9619476e+05   9.8097900e-01
   7.4056847e+05   9.7440737e-01
   1.1052951e+06   9.6160783e-01
   1.6496481e+06   9.4468876e-01
   2.4620924e+06   9.1820465e-01
   3.6746619e+06   8.8773107e-01
   5.4844166e+06   8.3865613e-01
   8.1854673e+06   7.8143519e-01
   1.2216773e+07   6.9520629e-01
   1.8233480e+07   6.1711142e-01
   2.7213388e+07   4.9044495e-01
   4.0615860e+07   3.9453938e-01
   6.0618990e+07   2.7708428e-01
   9.0473572e+07   1.7701404e-01
   1.3503140e+08   1.0378377e-01
   2.0153377e+08   5.1399311e-02
   3.0078825e+08   2.0286955e-02
   4.4892513e+08   6.4456658e-03
   6.7001875e+08   1.9651623e-03
   1.0000000e+09   2.8979115e-04


==> FigLsim-z35slots16.dat <==
   1.0000000e+05   9.8959763e-01
   1.4924955e+05   9.8954985e-01
   2.2275430e+05   9.8331678e-01
   3.3245979e+05   9.7696158e-01
   4.9619476e+05   9.6365973e-01
   7.4056847e+05   9.5540283e-01
   1.1052951e+06   9.4024412e-01
   1.6496481e+06   9.1115264e-01
   2.4620924e+06   8.8950631e-01
   3.6746619e+06   8.3136031e-01
   5.4844166e+06   7.9629145e-01
   8.1854673e+06   7.1985691e-01
   1.2216773e+07   6.3791942e-01
   1.8233480e+07   5.3795277e-01
   2.7213388e+07   4.5762770e-01
   4.0615860e+07   3.6408743e-01
   6.0618990e+07   2.6152167e-01
   9.0473572e+07   1.6907405e-01
   1.3503140e+08   8.6794640e-02
   2.0153377e+08   4.9413330e-02
   3.0078825e+08   1.9694852e-02
   4.4892513e+08   7.4593693e-03
   6.7001875e+08   2.0239258e-03
   1.0000000e+09   4.4884835e-04


==> FigLsim-z35slots8.dat <==
   1.0000000e+05   9.9257616e-01
   1.4924955e+05   9.9057643e-01
   2.2275430e+05   9.8381157e-01
   3.3245979e+05   9.7364148e-01
   4.9619476e+05   9.6592996e-01
   7.4056847e+05   9.5048747e-01
   1.1052951e+06   9.4046277e-01
   1.6496481e+06   9.1918582e-01
   2.4620924e+06   8.8290407e-01
   3.6746619e+06   8.3533972e-01
   5.4844166e+06   7.9057211e-01
   8.1854673e+06   7.2400289e-01
   1.2216773e+07   6.5434592e-01
   1.8233480e+07   5.5580197e-01
   2.7213388e+07   4.5276945e-01
   4.0615860e+07   3.4551664e-01
   6.0618990e+07   2.5440511e-01
   9.0473572e+07   1.5724711e-01
   1.3503140e+08   8.5410147e-02
   2.0153377e+08   4.5112670e-02
   3.0078825e+08   1.8230336e-02
   4.4892513e+08   6.3033462e-03
   6.7001875e+08   1.1705634e-03
   1.0000000e+09   2.3930042e-04


==> L100.dat <==
  0.0000000e+000  2.5000000e-001
  1.7241379e-002  2.2549851e-001
  3.4482759e-002  2.1161231e-001
  5.1724138e-002  2.0142187e-001
  6.8965517e-002  1.9210862e-001
  8.6206897e-002  1.9005485e-001
  1.0344828e-001  1.8342414e-001
  1.2068966e-001  1.7681511e-001
  1.3793103e-001  1.7083787e-001
  1.5517241e-001  1.6589970e-001
  1.7241379e-001  1.6102439e-001
  1.8965517e-001  1.5660964e-001
  2.0689655e-001  1.5271874e-001
  2.2413793e-001  1.4902054e-001
  2.4137931e-001  1.4602557e-001
  2.5862069e-001  1.4265791e-001
  2.7586207e-001  1.3998112e-001
  2.9310345e-001  1.3664869e-001
  3.1034483e-001  1.3436421e-001
  3.2758621e-001  1.3224045e-001
  3.4482759e-001  1.3003934e-001
  3.6206897e-001  1.2773047e-001
  3.7931034e-001  1.2569001e-001
  3.9655172e-001  1.2194936e-001
  4.1379310e-001  1.2063104e-001
  4.3103448e-001  1.1923919e-001
  4.4827586e-001  9.2844189e-002
  4.6551724e-001  6.6085233e-002
  4.8275862e-001  4.8081277e-002
  5.0000000e-001  3.9687131e-002


==> L1000-05.dat <==
   0.0000000e+00   2.5000000e-01
   1.7241379e-02   1.6437323e-01
   3.4482759e-02   1.3615397e-01
   5.1724138e-02   1.2024101e-01
   6.8965517e-02   1.0804773e-01
   8.6206897e-02   1.0103511e-01
   1.0344828e-01   9.6885898e-02
   1.2068966e-01   9.0558848e-02
   1.3793103e-01   8.7655978e-02
   1.5517241e-01   8.4659109e-02
   1.7241379e-01   8.0109543e-02
   1.8965517e-01   7.7943895e-02
   2.0689655e-01   7.5609299e-02
   2.2413793e-01   7.3556707e-02
   2.4137931e-01   7.0657590e-02
   2.5862069e-01   6.9053999e-02
   2.7586207e-01   6.7469416e-02
   2.9310345e-01   6.5746317e-02
   3.1034483e-01   6.3654073e-02
   3.2758621e-01   6.2453588e-02
   3.4482759e-01   6.1139462e-02
   3.6206897e-01   6.0068872e-02
   3.7931034e-01   5.8292125e-02
   3.9655172e-01   5.7570025e-02
   4.1379310e-01   5.5786557e-02
   4.3103448e-01   5.5006232e-02
   4.4827586e-01   4.2226548e-02
   4.6551724e-01   3.3632136e-02
   4.8275862e-01   2.5017067e-02
   5.0000000e-01   2.0946965e-02


==> L500.dat <==
  0.0000000e+000  2.5000000e-001
  1.7241379e-002  1.8635996e-001
  3.4482759e-002  1.6109380e-001
  5.1724138e-002  1.4475693e-001
  6.8965517e-002  1.3321026e-001
  8.6206897e-002  1.2641172e-001
  1.0344828e-001  1.2221222e-001
  1.2068966e-001  1.1514452e-001
  1.3793103e-001  1.1131538e-001
  1.5517241e-001  1.0778773e-001
  1.7241379e-001  1.0372237e-001
  1.8965517e-001  1.0067171e-001
  2.0689655e-001  9.7794460e-002
  2.2413793e-001  9.5306937e-002
  2.4137931e-001  9.2987308e-002
  2.5862069e-001  9.0427348e-002
  2.7586207e-001  8.7636233e-002
  2.9310345e-001  8.5645326e-002
  3.1034483e-001  8.4076404e-002
  3.2758621e-001  8.2703269e-002
  3.4482759e-001  7.9889499e-002
  3.6206897e-001  7.8623411e-002
  3.7931034e-001  7.7022197e-002
  3.9655172e-001  7.5701268e-002
  4.1379310e-001  7.4236602e-002
  4.3103448e-001  7.3214919e-002
  4.4827586e-001  7.2123828e-002
  4.6551724e-001  5.1120130e-002
  4.8275862e-001  3.9255945e-002
  5.0000000e-001  3.3699976e-002


==> TLHCLOSM10.dat <==
   0.0000000e+00   7.0147807e-01
   1.0000000e-02   6.7762731e-01
   2.0000000e-02   6.6861797e-01
   3.0000000e-02   6.6372149e-01
   4.0000000e-02   6.5923104e-01
   5.0000000e-02   6.5146183e-01
   6.0000000e-02   6.3884727e-01
   7.0000000e-02   6.3361153e-01
   8.0000000e-02   6.2806738e-01
   9.0000000e-02   6.1109634e-01
   1.0000000e-01   5.8897032e-01
   1.1000000e-01   5.7422985e-01
   1.2000000e-01   5.5574630e-01
   1.3000000e-01   5.3878161e-01
   1.4000000e-01   5.0285559e-01
   1.5000000e-01   4.6558114e-01
   1.6000000e-01   4.2599783e-01
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00


==> TLHCLOSM20.dat <==
   0.0000000e+00   8.8591899e-01
   1.0000000e-02   8.4368901e-01
   2.0000000e-02   8.3770897e-01
   3.0000000e-02   8.3074098e-01
   4.0000000e-02   8.1786770e-01
   5.0000000e-02   8.0114927e-01
   6.0000000e-02   7.9094094e-01
   7.0000000e-02   7.7224438e-01
   8.0000000e-02   7.4472453e-01
   9.0000000e-02   7.1584288e-01
   1.0000000e-01   6.9399358e-01
   1.1000000e-01   6.6275637e-01
   1.2000000e-01   6.3285642e-01
   1.3000000e-01   5.6386197e-01
   1.4000000e-01   5.0175834e-01
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00


==> TLHCLOSM5.dat <==
   0.0000000e+00   4.8455568e-01
   1.0000000e-02   4.6660440e-01
   2.0000000e-02   4.6404343e-01
   3.0000000e-02   4.6187322e-01
   4.0000000e-02   4.5785239e-01
   5.0000000e-02   4.5567557e-01
   6.0000000e-02   4.5361048e-01
   7.0000000e-02   4.4597609e-01
   8.0000000e-02   4.4190954e-01
   9.0000000e-02   4.3587748e-01
   1.0000000e-01   4.3429981e-01
   1.1000000e-01   4.2363843e-01
   1.2000000e-01   4.1553024e-01
   1.3000000e-01   4.0550505e-01
   1.4000000e-01   4.0259083e-01
   1.5000000e-01   3.9168686e-01
   1.6000000e-01   3.7310920e-01
   1.7000000e-01   3.7136985e-01
   1.8000000e-01   3.5687495e-01
   1.9000000e-01   3.4189900e-01
   2.0000000e-01   3.2581221e-01
   2.1000000e-01   3.0333920e-01
   2.2000000e-01   2.8104979e-01
   2.3000000e-01   0.0000000e+00


==> TLHCNLOSM10.dat <==
   0.0000000e+00   7.0147807e-01
   1.0000000e-02   6.8712317e-01
   2.0000000e-02   6.6958747e-01
   3.0000000e-02   6.5337197e-01
   4.0000000e-02   6.3086897e-01
   5.0000000e-02   6.0771475e-01
   6.0000000e-02   5.7270929e-01
   7.0000000e-02   5.1212320e-01
   8.0000000e-02   4.4393185e-01
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00


==> TLHCNLOSM20.dat <==
   0.0000000e+00   8.8591899e-01
   1.0000000e-02   8.4163335e-01
   2.0000000e-02   8.1599523e-01
   3.0000000e-02   7.9459751e-01
   4.0000000e-02   7.5092402e-01
   5.0000000e-02   7.1464861e-01
   6.0000000e-02   6.4551618e-01
   7.0000000e-02   5.5729546e-01
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00


==> TLHCNLOSM5.dat <==
   0.0000000e+00   4.8455568e-01
   1.0000000e-02   4.7460132e-01
   2.0000000e-02   4.6529160e-01
   3.0000000e-02   4.5672139e-01
   4.0000000e-02   4.4566775e-01
   5.0000000e-02   4.3423801e-01
   6.0000000e-02   4.1714761e-01
   7.0000000e-02   4.0795565e-01
   8.0000000e-02   3.8998128e-01
   9.0000000e-02   3.5746815e-01
   1.0000000e-01   3.3394467e-01
   1.1000000e-01   2.8873349e-01
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00


==> TLTGLOSM10.dat <==
   0.0000000e+00   7.0147807e-01
   1.0000000e-02   6.7852185e-01
   2.0000000e-02   6.5704046e-01
   3.0000000e-02   6.4559876e-01
   4.0000000e-02   6.2794589e-01
   5.0000000e-02   6.0155876e-01
   6.0000000e-02   5.8675492e-01
   7.0000000e-02   5.6345789e-01
   8.0000000e-02   5.4704337e-01
   9.0000000e-02   5.2380479e-01
   1.0000000e-01   4.8846258e-01
   1.1000000e-01   4.6493673e-01
   1.2000000e-01   4.0405816e-01
   1.3000000e-01   3.5366753e-01
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00


==> TLTGLOSM20.dat <==
   0.0000000e+00   8.8591899e-01
   1.0000000e-02   8.4593582e-01
   2.0000000e-02   8.1409184e-01
   3.0000000e-02   7.7980572e-01
   4.0000000e-02   7.5164151e-01
   5.0000000e-02   7.3534867e-01
   6.0000000e-02   7.0488236e-01
   7.0000000e-02   6.6506816e-01
   8.0000000e-02   6.1650204e-01
   9.0000000e-02   5.8911182e-01
   1.0000000e-01   5.3948338e-01
   1.1000000e-01   4.5879490e-01
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00


==> TLTGLOSM5.dat <==
   0.0000000e+00   4.8455568e-01
   1.0000000e-02   4.7198086e-01
   2.0000000e-02   4.5696146e-01
   3.0000000e-02   4.4919851e-01
   4.0000000e-02   4.4244732e-01
   5.0000000e-02   4.3084734e-01
   6.0000000e-02   4.2102504e-01
   7.0000000e-02   4.0952889e-01
   8.0000000e-02   4.0414144e-01
   9.0000000e-02   3.9155979e-01
   1.0000000e-01   3.8018564e-01
   1.1000000e-01   3.7177177e-01
   1.2000000e-01   3.5936170e-01
   1.3000000e-01   3.4473886e-01
   1.4000000e-01   3.2093557e-01
   1.5000000e-01   3.1095714e-01
   1.6000000e-01   2.8569314e-01
   1.7000000e-01   2.6412654e-01
   1.8000000e-01   2.3158014e-01
   1.9000000e-01   1.8990078e-01
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00


==> TLTGNLOSM10.dat <==
   0.0000000e+00   7.0147807e-01
   1.0000000e-02   6.1819562e-01
   2.0000000e-02   5.6098078e-01
   3.0000000e-02   4.8203864e-01
   4.0000000e-02   4.0206296e-01
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00


==> TLTGNLOSM20.dat <==
   0.0000000e+00   8.8591899e-01
   1.0000000e-02   7.3861504e-01
   2.0000000e-02   6.5700970e-01
   3.0000000e-02   5.4921984e-01
   4.0000000e-02   4.5216569e-01
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00


==> TLTGNLOSM5.dat <==
   0.0000000e+00   4.8455568e-01
   1.0000000e-02   4.3403283e-01
   2.0000000e-02   4.0403504e-01
   3.0000000e-02   3.7433904e-01
   4.0000000e-02   3.3971635e-01
   5.0000000e-02   3.0584176e-01
   6.0000000e-02   2.5916783e-01
   7.0000000e-02   1.9996157e-01
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00


==> locconst-lambdap1e-005.dat <==
  0.0000000e+000  9.4520959e-001
  2.3684211e-002  7.2979847e-001
  4.7368421e-002  6.3943875e-001
  7.1052632e-002  5.8961627e-001
  9.4736842e-002  5.7224503e-001
  1.1842105e-001  5.5592409e-001
  1.4210526e-001  5.3824718e-001
  1.6578947e-001  5.2236397e-001
  1.8947368e-001  5.0260531e-001
  2.1315789e-001  4.9024021e-001
  2.3684211e-001  4.8669567e-001
  2.6052632e-001  4.8155874e-001
  2.8421053e-001  4.7723765e-001
  3.0789474e-001  4.7168216e-001
  3.3157895e-001  4.6062066e-001
  3.5526316e-001  4.5435071e-001
  3.7894737e-001  4.5061096e-001
  4.0263158e-001  4.4232386e-001
  4.2631579e-001  4.3847338e-001
  4.5000000e-001  4.3409295e-001


==> locconst-lambdap3e-005.dat <==
  0.0000000e+000  7.3196908e-001
  2.3684211e-002  6.1748809e-001
  4.7368421e-002  5.6509360e-001
  7.1052632e-002  5.4124783e-001
  9.4736842e-002  5.1406447e-001
  1.1842105e-001  4.8968396e-001
  1.4210526e-001  4.7825664e-001
  1.6578947e-001  4.6645715e-001
  1.8947368e-001  4.5239513e-001
  2.1315789e-001  4.3764518e-001
  2.3684211e-001  4.3134573e-001
  2.6052632e-001  4.1798025e-001
  2.8421053e-001  4.1040214e-001
  3.0789474e-001  3.9686466e-001
  3.3157895e-001  3.9242700e-001
  3.5526316e-001  3.8062607e-001
  3.7894737e-001  3.7485761e-001
  4.0263158e-001  3.6966709e-001
  4.2631579e-001  3.6126643e-001
  4.5000000e-001  3.5778061e-001


==> locconst-lambdap3e-006.dat <==
  0.0000000e+000  9.9934962e-001
  2.3684211e-002  8.2529810e-001
  4.7368421e-002  7.1894292e-001
  7.1052632e-002  6.9472032e-001
  9.4736842e-002  6.6624403e-001
  1.1842105e-001  6.2895214e-001
  1.4210526e-001  6.0232870e-001
  1.6578947e-001  5.9561141e-001
  1.8947368e-001  5.8648000e-001
  2.1315789e-001  5.7593824e-001
  2.3684211e-001  5.6432283e-001
  2.6052632e-001  5.5340285e-001
  2.8421053e-001  5.3321668e-001
  3.0789474e-001  5.2589383e-001
  3.3157895e-001  5.0896552e-001
  3.5526316e-001  5.0377963e-001
  3.7894737e-001  4.9109075e-001
  4.0263158e-001  4.8538200e-001
  4.2631579e-001  4.8151944e-001
  4.5000000e-001  4.7330910e-001


==> locconst-lambdap5e-005.dat <==
  0.0000000e+000  6.0034411e-001
  2.3684211e-002  5.3407237e-001
  4.7368421e-002  5.0581818e-001
  7.1052632e-002  4.9123717e-001
  9.4736842e-002  4.7636631e-001
  1.1842105e-001  4.6111681e-001
  1.4210526e-001  4.4605820e-001
  1.6578947e-001  4.3659215e-001
  1.8947368e-001  4.1137316e-001
  2.1315789e-001  4.0168358e-001
  2.3684211e-001  3.9197806e-001
  2.6052632e-001  3.7817480e-001
  2.8421053e-001  3.7428189e-001
  3.0789474e-001  3.7044259e-001
  3.3157895e-001  3.6624492e-001
  3.5526316e-001  3.5749120e-001
  3.7894737e-001  3.5427409e-001
  4.0263158e-001  3.4931275e-001
  4.2631579e-001  3.3907423e-001
  4.5000000e-001  3.3512517e-001


==> locglob-Rate0.048.dat <==
  0.0000000e+000  1.6109380e-001
  3.4482759e-002  1.6109380e-001
  6.8965517e-002  1.6109380e-001
  1.0344828e-001  1.6109380e-001
  1.3793103e-001  1.6109380e-001
  1.7241379e-001  1.6109380e-001
  2.0689655e-001  1.6109380e-001
  2.4137931e-001  1.6109380e-001
  2.7586207e-001  1.6109380e-001
  3.1034483e-001  1.6109380e-001
  3.4482759e-001  1.6109380e-001
  3.7931034e-001  1.6109380e-001
  4.1379310e-001  1.6109380e-001
  4.4827586e-001  1.6109380e-001
  4.8275862e-001  1.6109380e-001
  5.1724138e-001  1.6109380e-001
  5.5172414e-001  1.6109380e-001
  5.8620690e-001  1.6109380e-001
  6.2068966e-001  1.6109380e-001
  6.5517241e-001  1.2302937e-001
  6.8965517e-001  8.9031678e-002
  7.2413793e-001  6.5484095e-002
  7.5862069e-001  5.1901326e-002
  7.9310345e-001  4.1053293e-002
  8.2758621e-001  2.2065379e-002
  8.6206897e-001  8.8522060e-003
  8.9655172e-001  0.0000000e+000
  9.3103448e-001  0.0000000e+000
  9.6551724e-001  0.0000000e+000
  1.0000000e+000  0.0000000e+000


==> locglob-Rate0.09.dat <==
  0.0000000e+000  1.3321026e-001
  3.4482759e-002  1.3321026e-001
  6.8965517e-002  1.3321026e-001
  1.0344828e-001  1.3321026e-001
  1.3793103e-001  1.3321026e-001
  1.7241379e-001  1.3321026e-001
  2.0689655e-001  1.3321026e-001
  2.4137931e-001  1.3321026e-001
  2.7586207e-001  1.3321026e-001
  3.1034483e-001  1.3321026e-001
  3.4482759e-001  1.3321026e-001
  3.7931034e-001  1.3321026e-001
  4.1379310e-001  1.3321026e-001
  4.4827586e-001  1.3321026e-001
  4.8275862e-001  1.3321026e-001
  5.1724138e-001  1.3321026e-001
  5.5172414e-001  1.0606048e-001
  5.8620690e-001  8.2677385e-002
  6.2068966e-001  6.4732300e-002
  6.5517241e-001  4.8147198e-002
  6.8965517e-001  3.2340167e-002
  7.2413793e-001  1.6301489e-002
  7.5862069e-001  5.2132949e-003
  7.9310345e-001  0.0000000e+000
  8.2758621e-001  0.0000000e+000
  8.6206897e-001  0.0000000e+000
  8.9655172e-001  0.0000000e+000
  9.3103448e-001  0.0000000e+000
  9.6551724e-001  0.0000000e+000
  1.0000000e+000  0.0000000e+000


==> locglob-Rate0.24.dat <==
  0.0000000e+000  1.0067171e-001
  3.4482759e-002  1.0067171e-001
  6.8965517e-002  1.0067171e-001
  1.0344828e-001  1.0067171e-001
  1.3793103e-001  1.0067171e-001
  1.7241379e-001  1.0067171e-001
  2.0689655e-001  1.0067171e-001
  2.4137931e-001  1.0067171e-001
  2.7586207e-001  1.0067171e-001
  3.1034483e-001  1.0067171e-001
  3.4482759e-001  1.0067171e-001
  3.7931034e-001  1.0067171e-001
  4.1379310e-001  8.0339063e-002
  4.4827586e-001  6.1614033e-002
  4.8275862e-001  4.5055785e-002
  5.1724138e-001  3.1304747e-002
  5.5172414e-001  2.0380788e-002
  5.8620690e-001  1.2188780e-002
  6.2068966e-001  6.3190794e-003
  6.5517241e-001  2.4108314e-003
  6.8965517e-001  0.0000000e+000
  7.2413793e-001  0.0000000e+000
  7.5862069e-001  0.0000000e+000
  7.9310345e-001  0.0000000e+000
  8.2758621e-001  0.0000000e+000
  8.6206897e-001  0.0000000e+000
  8.9655172e-001  0.0000000e+000
  9.3103448e-001  0.0000000e+000
  9.6551724e-001  0.0000000e+000
  1.0000000e+000  0.0000000e+000


==> puntoscach.dat <==
  4.7728886e+000  1.6974767e+000
  3.9423657e+000  6.1083345e+000
  6.9034718e+000  2.9650169e+000
  5.7051670e+000  3.8665652e+000
  6.3855398e+000  1.7399829e+000
  4.7877613e+000  1.8001123e+000
  2.1212155e+000  1.4681480e+000
  4.3066711e+000  5.9686200e+000
  5.1724665e+000  6.8528735e+000
  1.1264989e+000  2.4415853e+000
  1.5680677e-001  5.4636029e+000
  7.4114997e-001  3.2478137e-001
  6.5239932e+000  2.4698285e+000
  4.6810064e-002  6.8757239e+000
  1.5040597e+000  2.9102769e+000
  5.6702258e-001  2.8453969e+000
  1.1302538e+000  5.4788351e+000
  5.0257323e-001  4.5532783e+000
  1.8819313e+000  2.3107553e-001
  2.8046694e-001  2.8280818e+000
  5.2085607e+000  6.7126097e+000
  6.6138320e+000  4.1686385e+000
  4.2039576e+000  6.5592856e+000
  3.0526527e+000  5.2901739e+000
  1.2149238e+000  3.7723993e+000
  1.3642579e+000  5.7700393e+000
  1.3238459e+000  7.5227928e-002
  6.5092416e+000  5.2256327e+000
  3.4338066e+000  7.2124340e-001
  5.5742709e+000  3.3887549e-001
  1.2935938e+000  1.2998378e+000
  5.9486586e+000  6.7449369e-002
  3.4600095e+000  6.0072634e+000
  6.9001707e+000  3.3144267e+000
  6.6507214e+000  1.7181825e+000
  3.1334335e+000  1.4367136e+000
  5.7164724e+000  2.4573925e+000
  1.2719804e+000  3.0870194e+000
  5.8308095e+000  2.3058492e+000
  2.8440695e+000  4.0046809e+000
  3.0122223e+000  2.5269688e+000
  4.6526159e+000  2.6623423e+000
  5.4648200e+000  4.3854248e+000
  3.9121624e+000  5.9700879e+000
  6.2032672e+000  6.8425103e+000
  6.1563167e+000  1.7640341e+000
  6.7924016e+000  1.9923433e+000
  5.2661362e+000  5.8680043e+000
  1.0880303e-001  5.6147052e+000
  6.9463934e+000  2.5897293e+000
  3.1903422e+000  2.5396769e+000
  5.4957320e+000  6.9607606e+000
  3.8178110e+000  4.7343319e+000
  4.2790549e+000  3.2292026e+000
  5.7639065e-001  5.0304136e+000
  2.8347875e+000  3.7023008e+000
  2.8351028e+000  6.9271086e+000
  3.8605694e+000  2.8959424e+000
  5.6920484e+000  5.3015091e+000
  2.2077650e+000  3.8782337e+000
  1.5215554e+000  1.8661332e+000
  8.0748969e-001  9.4694231e-001
  6.0110055e-001  5.4390548e-001
  5.6152605e+000  2.3593008e+000
  6.7513056e+000  4.7179567e+000
  1.3775450e+000  7.3102927e-001
  7.9715213e-001  1.7454174e+000
  1.3063581e+000  2.8992090e+000
  2.1821280e-001  5.7079953e+000
  6.6514863e+000  2.4243466e+000
  3.3796059e+000  6.7242865e+000
  3.0303097e+000  2.1091896e+000
  1.6117934e+000  5.2110554e+000
  4.4154923e+000  3.9473945e+000
  4.4556905e+000  1.1295408e+000
  2.7083977e+000  3.8082176e+000
  1.8320716e+000  1.7823380e+000
  3.2046605e+000  2.7517759e+000
  8.0061969e-001  1.7123336e+000
  5.4974430e+000  3.6920431e-001
  3.6442718e+000  7.8563427e-001
  2.6698641e+000  4.1539861e+000
  4.3347167e+000  4.4105372e+000
  4.2333215e+000  5.4696630e+000
  3.7488827e+000  5.1555989e+000
  8.5219316e-001  6.3833582e+000
  2.5684562e+000  4.2425327e+000
  5.6754580e+000  5.1551191e+000
  2.4269998e+000  4.8299104e+000
  1.1132094e-001  6.4390891e+000
  5.9474959e+000  2.3024825e+000
  6.5769132e+000  6.6371015e-001
  5.3389404e+000  5.6457291e+000
  3.4490230e+000  1.2127288e+000
  3.8846021e+000  3.3670696e+000
  6.8119034e+000  9.6650647e-001
  1.7531313e-001  1.3582748e+000
  4.0202612e+000  4.3853878e+000
  5.1056303e+000  4.3451455e+000
  1.0616921e+000  3.0868403e+000
  3.4637697e-001  4.6126313e+000
  2.7907619e-001  5.9612308e+000
  1.4723410e+000  2.9998226e+000
  4.5783456e+000  4.4883462e+000
  3.4280955e-001  6.2142508e+000
  6.0081934e+000  6.9552313e+000
  4.4838838e+000  3.5407594e+000
  6.1533826e+000  6.0080742e+000
  1.2904741e+000  6.4116114e+000
  1.4102014e+000  4.7016189e+000
  9.2372317e-001  3.2363490e+000
  5.7554474e+000  6.7297281e+000
  5.1474010e+000  5.5942070e-001
  1.1177942e+000  1.1505347e-001
  2.9560439e+000  4.1433500e+000
  4.4023541e+000  3.9776541e+000
  2.6724056e+000  1.7804270e-001
  6.8933983e+000  6.8500583e+000
  1.4358959e+000  9.2535856e-001
  5.4582521e+000  3.8540360e+000
  5.9151386e+000  6.0440666e+000
  3.2289959e+000  4.7777848e+000
  4.7538782e+000  2.4478438e-001
  1.6490237e+000  3.0787899e+000
  6.9624688e+000  1.8022619e+000
  6.1807415e+000  6.2007002e+000
  3.5238133e+000  3.4805100e-001
  4.1161450e-002  2.3215904e+000
  1.0560470e-001  5.1068758e+000
  6.7155785e-001  3.4909124e+000
  5.5087213e+000  3.8266172e+000
  3.8751482e+000  1.5724755e+000
  5.0366340e+000  8.6086466e-001
  1.5993494e+000  3.3964839e+000
  4.4308477e+000  3.1376609e+000
  1.0647559e-001  9.6000628e-001
  6.5818606e+000  9.8811484e-001
  2.6475300e+000  6.8031898e+000
  6.2664408e+000  3.0022478e+000
  3.3764213e+000  5.2965808e+000
  3.2223539e+000  2.9311834e-001
  6.3711231e+000  3.3365357e+000
  4.5581766e+000  2.4913318e+000
  1.7223719e+000  6.2192863e+000
  1.6381718e+000  4.8407134e-001
  2.7480093e+000  1.9140244e+000
  1.8579438e+000  5.2344976e+000
  2.4282386e+000  2.1400843e+000
  3.3776852e+000  4.6971118e+000
  1.6675022e+000  9.2339875e-001
  1.4708522e+000  3.1120823e+000
  3.7239017e+000  1.1886067e+000
  3.5530901e+000  3.4935185e+000
  3.4938435e+000  3.1651634e+000
  5.1124039e+000  6.2151717e+000
  6.2979853e+000  6.3544889e+000
  5.6344738e+000  5.4785803e+000
  1.6450402e+000  5.5729961e+000
  3.0221655e+000  4.9267915e-001
  3.1858704e+000  8.7130334e-001
  6.8554631e+000  2.9775633e+000
  4.1830162e+000  4.1240258e+000
  7.9150439e-001  2.3651930e-001
  2.7943979e+000  1.2605147e+000
  6.6001548e+000  6.5227376e+000
  1.5002726e+000  4.1353481e+000
  2.4281924e+000  1.5290720e+000
  4.3413248e+000  6.6643573e+000
  3.0501470e+000  2.5358166e+000
  2.9107965e+000  3.2098273e+000
  6.3356265e+000  5.5346552e+000
  4.7794449e+000  3.0871591e+000
  7.2984143e-001  4.3682366e+000
  6.4313310e+000  1.8654366e+000
  2.5730105e+000  5.0620839e+000
  4.0299670e+000  6.8108647e+000
  1.3021614e+000  2.1061085e+000
  1.5558450e-001  3.4791435e+000
  4.6060039e+000  1.9876788e+000
  3.2105455e+000  5.1945603e-001
  5.2319201e+000  4.1971838e+000
  3.8033400e+000  5.5227761e+000
  3.6809940e+000  6.0288805e+000
  2.8470009e+000  5.7894779e+000
  5.3073216e-001  6.1046592e+000
  2.7940928e+000  1.5133126e+000
  6.3777820e+000  4.0320707e+000
  6.6155890e+000  3.0453447e-001
  2.8317050e+000  6.5341450e+000


==> puntosreq.dat <==
  1.0498186e+000  3.4579181e+000
  5.1225819e+000  4.0643633e+000
  1.9334725e+000  5.8460561e+000
  2.0639648e+000  4.5072796e+000
  3.6279283e+000  6.8950544e+000
  5.2081476e+000  4.7783831e+000
  2.8242161e+000  5.4983442e+000
  4.3088462e+000  2.4989848e+000
  4.4329881e+000  9.0814527e-001
  6.4262494e-001  3.0324285e+000
  9.3893311e-001  4.0339469e+000
  1.5495238e+000  6.5315491e+000
  1.5944916e+000  3.3098780e+000
  1.2055863e+000  1.0495433e+000
  2.6763456e+000  3.9753800e-001
  2.5192391e+000  3.2584240e+000
  1.0112691e+000  3.2268262e+000
  2.9501557e+000  6.9464731e+000
  3.7327793e+000  5.0249558e+000
  1.7975155e+000  2.6045829e+000
  4.1434636e+000  2.9699225e+000
  2.5049474e+000  5.2018882e+000
  3.8363758e+000  2.5205634e+000
  2.1118464e+000  8.4017326e-001
  3.2243038e+000  1.2203986e+000
  6.4464282e+000  6.6543946e+000
  3.6434878e+000  1.9021890e+000
  6.2225117e-001  1.8162851e+000
  5.0238568e+000  3.2384325e-001
  5.2089498e+000  3.5117925e+000
  4.8112631e+000  7.9301603e-001
  2.6390172e+000  6.7242196e+000
  4.8116460e+000  6.5479169e+000
  3.8812667e+000  3.2600111e+000
  4.3278584e+000  2.5465752e+000
  2.9222323e+000  6.3235101e-001
  5.9141513e+000  5.9094263e+000
  6.0155411e+000  3.3336819e+000
  1.0824280e+000  5.9261541e+000
  5.4463471e+000  4.1115611e+000
  1.8538001e-001  8.0362045e-001
  6.4778370e+000  5.0082672e+000
  3.8479696e+000  6.0876941e+000
  6.1358881e+000  1.6271446e+000
  4.3386538e+000  1.0793739e+000
  4.9038393e+000  1.9802637e+000
  6.8669475e+000  2.3018760e+000
  4.4925387e+000  3.1089357e+000
  6.9105034e+000  4.9242345e+000
  2.5067340e+000  4.0788229e+000
  2.1358086e+000  4.2160487e+000
  5.1147180e+000  2.7979566e-001
  4.5155450e+000  6.0368713e+000
  5.8755590e+000  2.4017690e+000
  5.1107815e+000  5.5411800e+000
  2.6341930e+000  4.5409794e+000
  6.2839277e+000  4.9927607e+000
  2.0148342e-001  6.7868215e+000
  6.7606185e+000  4.7791436e+000
  4.5656602e+000  6.5753695e+000
  6.3261076e+000  4.6175778e+000
  3.7445708e+000  3.1300655e+000
  3.4998582e+000  4.9512762e+000
  3.3319351e+000  4.3413791e+000
  2.7655787e-001  5.0984766e+000
  3.5450418e+000  3.4250284e-001
  4.0398114e+000  7.5753046e-001
  6.2544130e+000  2.7013943e+000
  4.1774692e+000  8.5894834e-002
  2.0701763e+000  4.1286372e+000
  5.4741681e+000  2.5215157e+000
  5.5800842e+000  3.0813851e+000
  5.2656080e+000  5.3627821e+000
  8.8843284e-002  6.1182960e+000
  8.4156695e-001  4.4899768e+000
  4.1303503e+000  5.2922696e+000
  5.8453897e+000  3.9101345e+000
  4.1608730e-001  6.8314407e+000
  2.2309737e+000  2.4570245e+000
  6.2850280e+000  1.2245473e+000
  3.8390450e+000  6.4923204e-001
  2.7497635e+000  1.4406293e+000
  5.2835635e+000  4.3063929e+000
  6.5398385e+000  5.3581105e+000
  2.6169725e+000  1.7702001e+000
  3.7187434e+000  6.5971388e+000
  2.0664494e+000  2.5059674e+000
  6.3804826e+000  4.6351186e-001
  3.1355394e+000  3.3036049e+000
  4.6986607e-001  6.1295317e+000
  1.9893913e+000  4.7057609e+000
  6.4883395e+000  5.4786604e+000
  4.0857590e+000  3.3049513e+000
  1.1931667e+000  3.5443486e+000
  1.9963739e+000  5.8156710e+000
  5.8434948e-001  6.6885578e+000
  9.3757916e-002  4.6443506e+000
  2.9541749e+000  3.9275452e+000
  1.3999217e+000  7.7978031e-001
  1.3756367e+000  5.2714855e-001
  4.8550189e+000  6.9733442e+000
  3.8988062e+000  6.5584661e+000
  5.1144163e+000  2.5097422e-001
  2.0545829e+000  9.7797551e-001
  5.4918858e+000  5.0780946e+000
  3.3017632e+000  2.6187229e+000
  2.9961557e+000  1.7952729e-001

